GDP-GFCF Dynamics Across Global Economies: A Comparative Study of Panel Regressions and Random Forest

This study examines the relationship between GDP growth and Gross Fixed Capital Formation (GFCF) across developed economies (G7, EU-15, OECD) and emerging markets (BRICS). We integrate Random Forest machine learning (non-linear regression) with traditional econometric models (linear regression) to better capture non-linear interactions in investment analysis. Our findings reveal that while GDP growth positively influences corporate investment, its impact varies significantly by region. Developed economies show stronger GDP-GFCF linkages due to stable financial systems, while emerging markets demonstrate weaker connections due to economic heterogeneity and structural constraints. Random Forest models indicate that GDP growth's importance is lower than suggested by traditional econometrics, with lagged GFCF emerging as the dominant predictor-confirming investment follows path-dependent patterns rather than short-term GDP fluctuations. Regional variations in investment drivers are substantial: taxation significantly influences developed economies but minimally affects BRICS, while unemployment strongly drives investment in BRICS but less so elsewhere. We introduce a parallelized p-value importance algorithm for Random Forest that enhances computational efficiency while maintaining statistical rigor through sequential testing methods (SPRT and SAPT). The research demonstrates that hybrid methodologies combining machine learning with econometric techniques provide more nuanced understanding of investment dynamics, supporting region-specific policy design and improving forecasting accuracy.

==> RF_lag/model_metrics_BRICS.csv <==
Model Name,MSE,R-squared,Adj. R-squared,F-statistic,F-statistic p-value,Observations,Features,Target
RandomForest,0.0006491024144046938,0.9757848688535105,0.9702814299565811,155.5532219745811,2.220446049250313e-16,28,"LN_GFCF_Ratio(t-1), LN_UnEmpl_Rate(t-1), LN_TAX(t-1), GDP_Growth(t-1), CPI(t-1)",LN_GFCF_Ratio


==> RF_lag/model_metrics_G7.csv <==
Model Name,MSE,R-squared,Adj. R-squared,F-statistic,F-statistic p-value,Observations,Features,Target
RandomForest,0.00018416008392122901,0.9841293193278677,0.9834510851111099,1355.8743979724165,1.1102230246251565e-16,123,"LN_GFCF_Ratio(t-1), LN_UnEmpl_Rate(t-1), LN_TAX(t-1), GDP_Growth(t-1), CPI(t-1)",LN_GFCF_Ratio


==> RF_lag/model_metrics_OECD.csv <==
Model Name,MSE,R-squared,Adj. R-squared,F-statistic,F-statistic p-value,Observations,Features,Target
RandomForest,0.0006026257568684082,0.9679860893781317,0.9675534689643227,2079.4092761595193,1.1102230246251565e-16,376,"LN_GFCF_Ratio(t-1), LN_UnEmpl_Rate(t-1), LN_TAX(t-1), GDP_Growth(t-1), CPI(t-1)",LN_GFCF_Ratio


==> RF_lag/model_metrics_UE_15.csv <==
Model Name,MSE,R-squared,Adj. R-squared,F-statistic,F-statistic p-value,Observations,Features,Target
RandomForest,0.0005161740844225911,0.9673488950055389,0.9666297076708591,1230.2119442726762,1.1102230246251565e-16,233,"LN_GFCF_Ratio(t-1), LN_UnEmpl_Rate(t-1), LN_TAX(t-1), GDP_Growth(t-1), CPI(t-1)",LN_GFCF_Ratio


==> RF_lag/p_value_importance_RandomForest_BRICS.csv <==
Variable,Importance,P-Value,Test Result
LN_GFCF_Ratio(t-1),0.6628816043763517,0.009900990099009901,accept H1
LN_UnEmpl_Rate(t-1),0.18290007011736303,0.039603960396039604,accept H1
LN_TAX(t-1),0.03284620845070244,0.24752475247524752,keep H0
GDP_Growth(t-1),0.10855835387672862,0.009900990099009901,accept H1
CPI(t-1),0.01281376317885429,0.9615384615384616,keep H0


==> RF_lag/p_value_importance_RandomForest_G7.csv <==
Variable,Importance,P-Value,Test Result
LN_GFCF_Ratio(t-1),0.6965881588351261,0.009900990099009901,accept H1
LN_UnEmpl_Rate(t-1),0.013788460374767823,0.2871287128712871,keep H0
LN_TAX(t-1),0.24390317680279,0.0297029702970297,accept H1
GDP_Growth(t-1),0.02379217402616247,0.039603960396039604,accept H1
CPI(t-1),0.021928029961153343,0.0297029702970297,accept H1


==> RF_lag/p_value_importance_RandomForest_OECD.csv <==
Variable,Importance,P-Value,Test Result
LN_GFCF_Ratio(t-1),0.8784713395338926,0.009900990099009901,accept H1
LN_UnEmpl_Rate(t-1),0.025689971563339593,0.3069306930693069,keep H0
LN_TAX(t-1),0.0353927778725985,0.13861386138613863,keep H0
GDP_Growth(t-1),0.032197911710858625,0.1782178217821782,keep H0
CPI(t-1),0.028247999319310643,0.26732673267326734,keep H0


==> RF_lag/p_value_importance_RandomForest_UE_15.csv <==
Variable,Importance,P-Value,Test Result
LN_GFCF_Ratio(t-1),0.8325173634542774,0.009900990099009901,accept H1
LN_UnEmpl_Rate(t-1),0.019430611237870522,0.48514851485148514,keep H0
LN_TAX(t-1),0.0648203569437544,0.009900990099009901,accept H1
GDP_Growth(t-1),0.035251565679491566,0.0297029702970297,accept H1
CPI(t-1),0.04798010268460595,0.0297029702970297,accept H1


==> RF_lag/permutation_importance_RandomForest_BRICS.csv <==
Feature,Mean Importance,Standard Deviation
CPI(t-1),0.006446882199243945,0.0013156216630870912
LN_TAX(t-1),0.015273941955270877,0.003687743800502871
GDP_Growth(t-1),0.060414919087808244,0.016119057675337688
LN_UnEmpl_Rate(t-1),0.13505697920022744,0.03312340428375288
LN_GFCF_Ratio(t-1),0.8788881597701714,0.15641500667768551


==> RF_lag/permutation_importance_RandomForest_G7.csv <==
Feature,Mean Importance,Standard Deviation
LN_UnEmpl_Rate(t-1),0.012291820682413183,0.0017626018862936183
CPI(t-1),0.017940290632703082,0.003102412016612316
GDP_Growth(t-1),0.028012237268769467,0.0036832445309079053
LN_TAX(t-1),0.13569575292892763,0.017064901515850547
LN_GFCF_Ratio(t-1),1.2246252622738292,0.128929596046419


==> RF_lag/permutation_importance_RandomForest_OECD.csv <==
Feature,Mean Importance,Standard Deviation
LN_UnEmpl_Rate(t-1),0.027125438319919155,0.002470950533459361
CPI(t-1),0.035358440131655434,0.003300465846644575
GDP_Growth(t-1),0.041404374019153235,0.0028095189518370233
LN_TAX(t-1),0.04484307606065641,0.005928564891224168
LN_GFCF_Ratio(t-1),1.7738080794220346,0.08646294068243951


==> RF_lag/permutation_importance_RandomForest_UE_15.csv <==
Feature,Mean Importance,Standard Deviation
LN_UnEmpl_Rate(t-1),0.01910963610798073,0.002418895568877591
GDP_Growth(t-1),0.04607840650286099,0.004024122424774741
CPI(t-1),0.06898952113566578,0.009339355952345777
LN_TAX(t-1),0.09564009549125496,0.012490400400040303
LN_GFCF_Ratio(t-1),1.6969977771450837,0.1315552549675917


==> RF_no_lag/model_metrics_BRICS.csv <==
Model Name,MSE,R-squared,Adj. R-squared,F-statistic,F-statistic p-value,Observations,Features,Target
RandomForest,0.0012523534649885677,0.9532802486580314,0.9451550745116021,99.23377114142977,3.697042672001771e-14,28,"LN_UnEmpl_Rate(t-1), LN_TAX(t-1), GDP_Growth(t-1), CPI(t-1)",LN_GFCF_Ratio


==> RF_no_lag/model_metrics_G7.csv <==
Model Name,MSE,R-squared,Adj. R-squared,F-statistic,F-statistic p-value,Observations,Features,Target
RandomForest,0.0005760279522904577,0.9503586472466292,0.948675889526176,482.7693404856647,1.1102230246251565e-16,123,"LN_UnEmpl_Rate(t-1), LN_TAX(t-1), GDP_Growth(t-1), CPI(t-1)",LN_GFCF_Ratio


==> RF_no_lag/model_metrics_OECD.csv <==
Model Name,MSE,R-squared,Adj. R-squared,F-statistic,F-statistic p-value,Observations,Features,Target
RandomForest,0.0021843974264543686,0.8839559989328172,0.8827048506733327,410.84229214032337,1.1102230246251565e-16,376,"LN_UnEmpl_Rate(t-1), LN_TAX(t-1), GDP_Growth(t-1), CPI(t-1)",LN_GFCF_Ratio


==> RF_no_lag/model_metrics_UE_15.csv <==
Model Name,MSE,R-squared,Adj. R-squared,F-statistic,F-statistic p-value,Observations,Features,Target
RandomForest,0.0017601397068508762,0.8886606125574935,0.8867072899707829,272.3469174798385,1.1102230246251565e-16,233,"LN_UnEmpl_Rate(t-1), LN_TAX(t-1), GDP_Growth(t-1), CPI(t-1)",LN_GFCF_Ratio


==> RF_no_lag/p_value_importance_RandomForest_BRICS.csv <==
Variable,Importance,P-Value,Test Result
LN_UnEmpl_Rate(t-1),0.6481370747353324,0.009900990099009901,accept H1
LN_TAX(t-1),0.05367273909763854,0.43564356435643564,keep H0
GDP_Growth(t-1),0.26883700823550233,0.009900990099009901,accept H1
CPI(t-1),0.02935317793152672,0.9433962264150944,keep H0


==> RF_no_lag/p_value_importance_RandomForest_G7.csv <==
Variable,Importance,P-Value,Test Result
LN_UnEmpl_Rate(t-1),0.08127656313167302,0.0297029702970297,accept H1
LN_TAX(t-1),0.7842937829977571,0.009900990099009901,accept H1
GDP_Growth(t-1),0.06274377541688637,0.019801980198019802,accept H1
CPI(t-1),0.07168587845368353,0.009900990099009901,accept H1


==> RF_no_lag/p_value_importance_RandomForest_OECD.csv <==
Variable,Importance,P-Value,Test Result
LN_UnEmpl_Rate(t-1),0.2691795117475807,0.019801980198019802,accept H1
LN_TAX(t-1),0.2706245291920749,0.0297029702970297,accept H1
GDP_Growth(t-1),0.21862010383954159,0.16831683168316833,keep H0
CPI(t-1),0.2415758552208027,0.009900990099009901,accept H1


==> RF_no_lag/p_value_importance_RandomForest_UE_15.csv <==
Variable,Importance,P-Value,Test Result
LN_UnEmpl_Rate(t-1),0.257566638869194,0.009900990099009901,accept H1
LN_TAX(t-1),0.32149612295989277,0.009900990099009901,accept H1
GDP_Growth(t-1),0.20884604683830937,0.06930693069306931,keep H0
CPI(t-1),0.2120911913326038,0.0297029702970297,accept H1


==> RF_no_lag/permutation_importance_RandomForest_BRICS.csv <==
Feature,Mean Importance,Standard Deviation
CPI(t-1),0.028104419334883148,0.009380545909067969
LN_TAX(t-1),0.038807581077235614,0.00734798020058512
GDP_Growth(t-1),0.3778853995536505,0.09122004085508871
LN_UnEmpl_Rate(t-1),0.9079670541185009,0.20154149482464287


==> RF_no_lag/permutation_importance_RandomForest_G7.csv <==
Feature,Mean Importance,Standard Deviation
GDP_Growth(t-1),0.07528005969642401,0.012677276745474197
CPI(t-1),0.10551547884774154,0.018679599949459006
LN_UnEmpl_Rate(t-1),0.12024659816825176,0.014272647842803151
LN_TAX(t-1),1.5784474044861982,0.16747561746252204


==> RF_no_lag/permutation_importance_RandomForest_OECD.csv <==
Feature,Mean Importance,Standard Deviation
CPI(t-1),0.40024734954639307,0.025626482219667228
LN_TAX(t-1),0.4437159340126607,0.02089092863500741
GDP_Growth(t-1),0.4699715819015763,0.02952637161148861
LN_UnEmpl_Rate(t-1),0.5063756029148895,0.0264849830759237


==> RF_no_lag/permutation_importance_RandomForest_UE_15.csv <==
Feature,Mean Importance,Standard Deviation
GDP_Growth(t-1),0.33191305752830147,0.02750639838293983
CPI(t-1),0.35855331295424664,0.02713124608533824
LN_UnEmpl_Rate(t-1),0.42129986717047024,0.02980217976867615
LN_TAX(t-1),0.4987799257554047,0.03777555632542179


==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


